RecGPT-Mobile-V2 Technical Report

Personalized Query prediction maps implicit behavioral signals---clicks, favorites, purchases, and post-purchase exploration---to explicit retrieval intent. On-device deployment makes this task particularly challenging: behavioral trajectories are noisy and multi-scale, multiple Queries may be valid for a single trajectory, and a uniform reasoning policy either expends unnecessary computation on simple instances or allocates insufficient capacity to complex ones. We introduce RecGPT-Mobile-V2, an end-to-end framework that treats intent quality and execution efficiency as coupled objectives within a staged design. The framework transforms heterogeneous interactions into an evidence-preserving trajectory, establishes a recommendation-native foundation through domain adaptation and supervised alignment, and applies reasoning-cost optimization only after grouped rollouts meet grounding and utility criteria. The resulting teacher is distilled into a compact student deployed with low-bit execution, structured compression, and budget-aware device--cloud routing. In an aligned CoT ablation, an evidence-focused short rationale increases ROUGE-L from 0.228 to 0.315 and Jaccard from 0.174 to 0.248, while slightly outperforming the full five-stage rationale. In the controlled RL comparison, the complete reward formulation improves Query quality from 73.2% under quality-only RL to 78.6%, lowers the hard-failure rate from 3.6% to 1.6%, and reduces the median CoT length from 62 to 14 tokens. Online retrieval analysis further indicates that the Query recall channel retrieves inventory complementary to that surfaced by established recall channels. Collectively, these findings support sufficiency-oriented rather than uniformly short reasoning: retain decision-relevant evidence and allocate additional computation only when it is likely to improve the predicted Query.

==> RecGPT_Mobile_Technical_Report_Final/prompts/query_generation_system.txt <==
You are a shopping assistant specializing in post-purchase e-commerce recommendations. You are skilled at combining behavioral and profile information to predict the user's next search intent.


==> RecGPT_Mobile_Technical_Report_Final/prompts/query_generation_user.txt <==
Based on the user's recent behavior sequence and profile, predict the user's next relevant search Query in a post-purchase context. Relevance may include category complementarity, related categories, same-store or same-brand continuity, alternative styles within a category, functional complementarity, scene completion, and style consistency. Provide concise reasoning between <think> and </think>, then output exactly one search Query between <final> and </final>. Do not output anything outside these two regions. The <final> region must not contain explanations or multiple candidates.

[User profile]
Basic attributes: age bucket=8; gender=M; resident city=Qinzhou, Guangxi; city tier=6; activity level=a3
Device preference: preferred mobile-phone price tier=>8000
Family stage: life stage=adult children; predicted married=Y; predicted infant-care=N; predicted has-children=Y; child age=unknown; child gender=unknown
Lifestyle: education=high school or below; occupation=worker
Preferences: recent brand preference=none; long-term brand preference=none; community preference=none; B/C preference=none
Recent activity summary: PV=409; item PV=91; active days=17; cart items=6; favorite items=4; orders=5; transaction days=3; 90-day orders=10

[Recent behavior sequence]
[Short-term intent signals within 24 hours]
Clicks: none
Purchases: none
Favorites: none
Cart additions: none

[Aggregated behavior within 7 days]
Searches: 30x60 LED panel light -> Ford Focus LED headlight -> Ford Focus sedan full-surround floor mat -> Ford Focus full-surround automotive floor mat -> Ford Focus floor mat -> Ford Focus heat-insulation mat
Purchases: energy-saving LED ceiling light -> anti-glare LED billiard light -> Ford LED headlight bulb -> brightening skincare set
Cart additions: full-spectrum eye-protection ceiling light -> energy-saving LED ceiling light -> integrated LED kitchen/bathroom ceiling light -> Ford LED headlight bulb -> Ford Focus LED headlight retrofit bulb
Favorites: Ford automatic headlight switch -> energy-saving LED ceiling light
Clicks: front/rear half-shaft assembly -> Ford automatic headlight switch -> full-spectrum eye-protection ceiling light -> energy-saving LED ceiling light x3 -> full-spectrum eye-protection ceiling light -> energy-saving LED ceiling light x2 -> anti-glare LED billiard light -> full-spectrum eye-protection ceiling light -> ultra-thin LED ceiling light -> integrated LED panel light -> energy-saving LED ceiling light x3 -> anti-glare LED billiard light x2 -> integrated ceiling light x3 -> recessed LED panel light -> integrated kitchen/bathroom ceiling light x2 -> Ford LED headlight bulb -> Ford Focus LED high/low-beam and fog-light bulb -> Ford LED headlight bulb x4
Content interests: integrated ceiling light


==> RecGPT_Mobile_Technical_Report_Final/prompts/reasoning_need_system.txt <==
You are an expert annotator of reasoning data in a post-purchase e-commerce recommendation setting. Given a sample with a fixed target Query, decide whether an explicit reasoning summary is required. If so, produce a structured, concise, and verifiable reasoning summary.


==> RecGPT_Mobile_Technical_Report_Final/prompts/reasoning_need_user.txt <==
You will be given a post-purchase recommendation sample. The original task is to predict the user's next search Query from the user's recent behavior, temporal context, and profile. Your task is not to predict a new Query. Instead, decide whether producing the supplied target Query requires an explicit reasoning summary, and return the result as JSON.

[Original system]
You are a shopping assistant specializing in post-purchase e-commerce recommendations. You are skilled at combining user behavior, scene context, and profile information to predict the user's next search intent.

[Original user prompt]
Based on the user's recent behavior sequence, temporal context, and profile, predict the user's next relevant search Query in a post-purchase context. Relevance may include category complementarity, related categories, same-store or same-brand continuity, alternative styles within a category, functional complementarity, scene completion, and style consistency. Do not provide an explanation. Output exactly one Query.

[Temporal context]
Date: July 4, 2026
Season: summer
Time period: evening
Hour: 22

[User profile]
Basic attributes: age bucket=unknown; gender=F; resident city=Dongguan, Guangdong; city tier=2; activity level=a5
Device preference: preferred mobile-phone price tier=>8000
Family stage: life stage=parenting; predicted married=N; predicted infant-care=Y; predicted has-children=Y; child age=unknown; child gender=unknown
Lifestyle: education=high school or below; occupation=worker/farmer
Preferences: recent brand preference=none; long-term brand preference=none; community preference=none; B/C preference=none
Recent activity summary: PV=1052; item PV=337; active days=27; cart items=13; favorite items=12; orders=15; transaction days=4; 90-day orders=16

[Recent behavior sequence]
[Short-term intent signals within 24 hours]
Clicks: 0.21 hours ago clicked "multifunctional car-shaped children's bed"; 0.21 hours ago clicked "princess-style iron children's bed"; 0.21 hours ago clicked "solid-wood folding children's bed"
Purchases: none
Favorites: none
Cart additions: none

[Aggregated intent signals within 7 days]
Searches: children's bed for small apartments -> movable folding children's bed -> foldable children's bed -> pregnancy test -> children's bedside extension bed -> children's bed -> mobility aid for older children -> lightweight portable stroller -> black foldable stroller -> stroller with adjustable seat
Purchases: high-precision pregnancy-test strips
Favorites: extendable solid-wood children's bed
Clicks: extendable solid-wood children's bed -> extendable solid-wood children's bed x2 -> extendable solid-wood children's bed x3 -> modal summer sleepwear -> solid-wood children's extension bed with guardrail -> economical single solid-wood bed x4 -> solid-wood folding children's bed -> beech solid-wood children's bed -> solid-wood children's bed with guardrail -> extendable solid-wood children's bed x2 -> minimalist extension children's bed x3 -> multifunctional car-shaped children's bed -> princess-style iron children's bed -> solid-wood folding children's bed -> minimalist extension children's bed x2 -> high-precision pregnancy-test strips x3 -> Disney bedside extension children's bed -> minimalist extension children's bed

Predict the next search Query.
Response format: Query

[Original response / target Query]
children's bed for small apartments

[Criteria for need_cot]
1. Set need_cot=false when the target Query can be copied or lightly paraphrased from a strong click, purchase, or search signal from the past 24 hours, or when the seven-day aggregate already indicates a highly consistent and unambiguous intent.
2. Set need_cot=true when deriving the target Query requires integrating evidence about post-purchase relevance, category or functional complementarity, same-store or same-brand continuity, alternative styles, scene completion, style consistency, temporal context, or profile constraints.
3. Set need_cot=true when multiple intent directions compete and the model must explain why the supplied target direction is preferred to other recent interests.
4. Set need_cot=true when the target Query does not directly reproduce a strong signal but instead generalizes, completes, complements, or extends the scenario implied by the behavior trajectory.
5. If evidence is weak, behavioral signals conflict, or the target Query is only loosely related to the context, set need_cot=true and describe the weak relationship or conflict.

[Reasoning-summary schema]
stage1_task_understanding: one sentence describing what evidence must be considered for the post-purchase Query decision.
stage2_evidence_extraction: extract at most five key observations, prioritizing purchases, clicks, searches, cart additions, favorites, temporal or seasonal context, and profile constraints.
stage3_intent_candidates: list one to three candidate intents and identify the behavioral evidence supporting each candidate.
stage4_relation_judgement: state the relationship between the original response and the key evidence, such as direct repetition, same-category extension, functional complementarity, scene completion, style consistency, or post-purchase replenishment.
stage5_decision: explain why the final Query should equal the original response; if the relationship is weak or the evidence is conflicting, say so explicitly.

[Output format]
Output valid JSON only. Do not output Markdown or any additional explanation. All fields are required.
{
  "need_cot": true or false,
  "reason_type": "direct_signal or postbuy_association or multi_intent_disambiguation or profile_time_constraint or weak_or_conflict_signal",
  "cot": {
    "stage1_task_understanding": "string",
    "stage2_evidence_extraction": ["array of strings; at most five"],
    "stage3_intent_candidates": ["array of one to three strings"],
    "stage4_relation_judgement": "string",
    "stage5_decision": "string"
  },
  "final_query": "must exactly match the original response"
}

[Additional constraints]
1. When need_cot=false, return empty strings for cot.stage1_task_understanding, cot.stage4_relation_judgement, and cot.stage5_decision, and empty arrays for stage2_evidence_extraction and stage3_intent_candidates.
2. final_query must copy the original response exactly; do not rewrite it.
3. The reasoning summary must contain only observable evidence and concise judgments. Do not invent behaviors, brands, categories, or profile attributes.


==> RecGPT_Mobile_Technical_Report_Final/prompts/relation_judge_system.txt <==
You are an evaluator of post-purchase product relationships. Determine whether a candidate search Query represents a plausible complement to an observed product, coordinates stylistically with that product, completes a usage scenario, or reflects a habitual product association. Base the judgment only on the supplied evidence and return the requested structured score.


==> RecGPT_Mobile_Technical_Report_Final/prompts/relation_judge_user.txt <==
Given the user's behavior history and a candidate search Query, determine whether the Query is complementary to any product in the behavior sequence.

The following relation types are illustrative and should guide reasoning rather than be copied mechanically:
1. Functional complementarity: the additional product fills a functional gap or improves the use of the main product, such as hiking socks for hiking shoes.
2. Style consistency: the additional product's design, color, or material coordinates with that of the main product, such as a straw bag for a summer dress.
3. Scene completion: products jointly complete a usage scenario, such as a sofa, coffee table, rug, and lamp for a living room.
4. Logical association: the relation is causal, necessary, or habitual, such as a phone case or charger for a mobile phone.

Example 1
Main product: waterproof hiking shoes
Complementary products:
* UV-protective quick-drying sunglasses: protect the eyes during outdoor activity and suit athletic outdoor use.
* Professional outdoor backpack: carries trail supplies and shares the durability requirements of hiking footwear.
* Cushioned hiking socks: improve ventilation and reduce abrasion, directly complementing hiking shoes.
* Foldable trekking poles: reduce knee load and improve stability on long-distance hikes.
Relation analysis: these products jointly complete a hiking scenario and improve comfort, safety, and preparedness.

Example 2
Main product: premium semi-automatic espresso machine
Complementary products:
* Coffee grinder: freshly ground beans are essential to espresso preparation and functionally complement the machine.
* Ceramic or glass cup-and-saucer set: improves the serving experience and complements the machine's premium positioning.
* Milk pitcher or frother: supports latte and cappuccino preparation.
* Coffee beans with a specified origin or roast: provide the core consumable and enable preference-aware selection.
Relation analysis: together, these products complete a professional home-coffee preparation and serving setup.

[User behavior]
[Short-term intent signals within 24 hours]
Clicks: 10.92 hours ago clicked "thick hanging facial tissue"; 10.92 hours ago clicked "thick hanging facial tissue"; 10.93 hours ago clicked "thick hanging facial tissue"; 10.94 hours ago clicked "large-size value-pack facial tissue"; 10.95 hours ago clicked "bulk-pack tissue"; 10.97 hours ago clicked "full-case mini-pack tissue"; 10.97 hours ago clicked "Camellia hanging tissue value pack"; 10.98 hours ago clicked "large-pack tissue"; 10.98 hours ago clicked "Cloud Soft tissue"; 10.98 hours ago clicked "Cloud Soft tissue"; 11.01 hours ago clicked "thick hanging facial tissue"; 11.01 hours ago clicked "thick hanging facial tissue"; 11.02 hours ago clicked "thick hanging tissue"; 11.04 hours ago clicked "large multilayer hanging tissue"; 11.05 hours ago clicked "large-size hanging tissue"; 11.05 hours ago clicked "large-size hanging tissue"; 11.07 hours ago clicked "300-sheet hanging tissue"; 11.09 hours ago clicked "thick hanging tissue"; 11.09 hours ago clicked "thick hanging tissue"
Purchases: 0.92 hours ago purchased a prepaid mobile top-up
Favorites: none
Cart additions: 11.01 hours ago added "thick hanging facial tissue"; 11.05 hours ago added "large-size hanging tissue"; 11.09 hours ago added "thick hanging tissue"

[Aggregated behavior within 7 days]
Searches: large-pack large-size facial tissue -> 2600 g tissue bundle -> 210x210 large tissue -> L-size full-case tissue -> L-size facial tissue -> loose cotton short-sleeve women's T-shirt -> blue-and-white patchwork women's dress -> white printed women's T-shirt -> women's fashion flagship store -> women's apparel flagship store -> homemade ice-pop molds -> video membership
Purchases: slim Lyocell skirt
Cart additions: thick hanging tissue -> large-size hanging tissue -> thick hanging tissue
Clicks: thick hanging tissue x3 -> large-size value-pack tissue -> bulk-pack tissue -> full-case mini-pack tissue -> hanging tissue value pack -> large-pack tissue -> soft facial tissue -> bamboo-pulp tissue -> extra-strong bulk tissue -> slim Lyocell skirt -> printed loose cotton summer T-shirt -> white cotton top -> slim Lyocell skirt -> printed loose cotton summer T-shirt x2 -> white cotton top x2 -> slim Lyocell skirt -> high-waisted cotton denim skirt -> color-block stainless-steel food container x2 -> food-grade disposable ice bags x3 -> food-grade DIY ice bag -> food-grade silicone ice-pop mold -> large-screen video membership x2
Content interests: thick hanging tissue -> color-block stainless-steel food container

Candidate search Query: "small cart that can climb stairs"

Based on the behavioral evidence, determine whether the candidate Query is complementary to any observed product. Return a score between 0 and 1, where 1 indicates a strong complementary relationship and 0 indicates no relationship. Explain the judgment first, then return the score.

Response format: {"reason":"explanation","score":"number between 0 and 1"}


==> prompts/query_generation_system.txt <==
You are a shopping assistant specializing in post-purchase e-commerce recommendations. You are skilled at combining behavioral and profile information to predict the user's next search intent.


==> prompts/query_generation_user.txt <==
Based on the user's recent behavior sequence and profile, predict the user's next relevant search Query in a post-purchase context. Relevance may include category complementarity, related categories, same-store or same-brand continuity, alternative styles within a category, functional complementarity, scene completion, and style consistency. Provide concise reasoning between <think> and </think>, then output exactly one search Query between <final> and </final>. Do not output anything outside these two regions. The <final> region must not contain explanations or multiple candidates.

[User profile]
Basic attributes: age bucket=8; gender=M; resident city=Qinzhou, Guangxi; city tier=6; activity level=a3
Device preference: preferred mobile-phone price tier=>8000
Family stage: life stage=adult children; predicted married=Y; predicted infant-care=N; predicted has-children=Y; child age=unknown; child gender=unknown
Lifestyle: education=high school or below; occupation=worker
Preferences: recent brand preference=none; long-term brand preference=none; community preference=none; B/C preference=none
Recent activity summary: PV=409; item PV=91; active days=17; cart items=6; favorite items=4; orders=5; transaction days=3; 90-day orders=10

[Recent behavior sequence]
[Short-term intent signals within 24 hours]
Clicks: none
Purchases: none
Favorites: none
Cart additions: none

[Aggregated behavior within 7 days]
Searches: 30x60 LED panel light -> Ford Focus LED headlight -> Ford Focus sedan full-surround floor mat -> Ford Focus full-surround automotive floor mat -> Ford Focus floor mat -> Ford Focus heat-insulation mat
Purchases: energy-saving LED ceiling light -> anti-glare LED billiard light -> Ford LED headlight bulb -> brightening skincare set
Cart additions: full-spectrum eye-protection ceiling light -> energy-saving LED ceiling light -> integrated LED kitchen/bathroom ceiling light -> Ford LED headlight bulb -> Ford Focus LED headlight retrofit bulb
Favorites: Ford automatic headlight switch -> energy-saving LED ceiling light
Clicks: front/rear half-shaft assembly -> Ford automatic headlight switch -> full-spectrum eye-protection ceiling light -> energy-saving LED ceiling light x3 -> full-spectrum eye-protection ceiling light -> energy-saving LED ceiling light x2 -> anti-glare LED billiard light -> full-spectrum eye-protection ceiling light -> ultra-thin LED ceiling light -> integrated LED panel light -> energy-saving LED ceiling light x3 -> anti-glare LED billiard light x2 -> integrated ceiling light x3 -> recessed LED panel light -> integrated kitchen/bathroom ceiling light x2 -> Ford LED headlight bulb -> Ford Focus LED high/low-beam and fog-light bulb -> Ford LED headlight bulb x4
Content interests: integrated ceiling light


==> prompts/reasoning_need_system.txt <==
You are an expert annotator of reasoning data in a post-purchase e-commerce recommendation setting. Given a sample with a fixed target Query, decide whether an explicit reasoning summary is required. If so, produce a structured, concise, and verifiable reasoning summary.


==> prompts/reasoning_need_user.txt <==
You will be given a post-purchase recommendation sample. The original task is to predict the user's next search Query from the user's recent behavior, temporal context, and profile. Your task is not to predict a new Query. Instead, decide whether producing the supplied target Query requires an explicit reasoning summary, and return the result as JSON.

[Original system]
You are a shopping assistant specializing in post-purchase e-commerce recommendations. You are skilled at combining user behavior, scene context, and profile information to predict the user's next search intent.

[Original user prompt]
Based on the user's recent behavior sequence, temporal context, and profile, predict the user's next relevant search Query in a post-purchase context. Relevance may include category complementarity, related categories, same-store or same-brand continuity, alternative styles within a category, functional complementarity, scene completion, and style consistency. Do not provide an explanation. Output exactly one Query.

[Temporal context]
Date: July 4, 2026
Season: summer
Time period: evening
Hour: 22

[User profile]
Basic attributes: age bucket=unknown; gender=F; resident city=Dongguan, Guangdong; city tier=2; activity level=a5
Device preference: preferred mobile-phone price tier=>8000
Family stage: life stage=parenting; predicted married=N; predicted infant-care=Y; predicted has-children=Y; child age=unknown; child gender=unknown
Lifestyle: education=high school or below; occupation=worker/farmer
Preferences: recent brand preference=none; long-term brand preference=none; community preference=none; B/C preference=none
Recent activity summary: PV=1052; item PV=337; active days=27; cart items=13; favorite items=12; orders=15; transaction days=4; 90-day orders=16

[Recent behavior sequence]
[Short-term intent signals within 24 hours]
Clicks: 0.21 hours ago clicked "multifunctional car-shaped children's bed"; 0.21 hours ago clicked "princess-style iron children's bed"; 0.21 hours ago clicked "solid-wood folding children's bed"
Purchases: none
Favorites: none
Cart additions: none

[Aggregated intent signals within 7 days]
Searches: children's bed for small apartments -> movable folding children's bed -> foldable children's bed -> pregnancy test -> children's bedside extension bed -> children's bed -> mobility aid for older children -> lightweight portable stroller -> black foldable stroller -> stroller with adjustable seat
Purchases: high-precision pregnancy-test strips
Favorites: extendable solid-wood children's bed
Clicks: extendable solid-wood children's bed -> extendable solid-wood children's bed x2 -> extendable solid-wood children's bed x3 -> modal summer sleepwear -> solid-wood children's extension bed with guardrail -> economical single solid-wood bed x4 -> solid-wood folding children's bed -> beech solid-wood children's bed -> solid-wood children's bed with guardrail -> extendable solid-wood children's bed x2 -> minimalist extension children's bed x3 -> multifunctional car-shaped children's bed -> princess-style iron children's bed -> solid-wood folding children's bed -> minimalist extension children's bed x2 -> high-precision pregnancy-test strips x3 -> Disney bedside extension children's bed -> minimalist extension children's bed

Predict the next search Query.
Response format: Query

[Original response / target Query]
children's bed for small apartments

[Criteria for need_cot]
1. Set need_cot=false when the target Query can be copied or lightly paraphrased from a strong click, purchase, or search signal from the past 24 hours, or when the seven-day aggregate already indicates a highly consistent and unambiguous intent.
2. Set need_cot=true when deriving the target Query requires integrating evidence about post-purchase relevance, category or functional complementarity, same-store or same-brand continuity, alternative styles, scene completion, style consistency, temporal context, or profile constraints.
3. Set need_cot=true when multiple intent directions compete and the model must explain why the supplied target direction is preferred to other recent interests.
4. Set need_cot=true when the target Query does not directly reproduce a strong signal but instead generalizes, completes, complements, or extends the scenario implied by the behavior trajectory.
5. If evidence is weak, behavioral signals conflict, or the target Query is only loosely related to the context, set need_cot=true and describe the weak relationship or conflict.

[Reasoning-summary schema]
stage1_task_understanding: one sentence describing what evidence must be considered for the post-purchase Query decision.
stage2_evidence_extraction: extract at most five key observations, prioritizing purchases, clicks, searches, cart additions, favorites, temporal or seasonal context, and profile constraints.
stage3_intent_candidates: list one to three candidate intents and identify the behavioral evidence supporting each candidate.
stage4_relation_judgement: state the relationship between the original response and the key evidence, such as direct repetition, same-category extension, functional complementarity, scene completion, style consistency, or post-purchase replenishment.
stage5_decision: explain why the final Query should equal the original response; if the relationship is weak or the evidence is conflicting, say so explicitly.

[Output format]
Output valid JSON only. Do not output Markdown or any additional explanation. All fields are required.
{
  "need_cot": true or false,
  "reason_type": "direct_signal or postbuy_association or multi_intent_disambiguation or profile_time_constraint or weak_or_conflict_signal",
  "cot": {
    "stage1_task_understanding": "string",
    "stage2_evidence_extraction": ["array of strings; at most five"],
    "stage3_intent_candidates": ["array of one to three strings"],
    "stage4_relation_judgement": "string",
    "stage5_decision": "string"
  },
  "final_query": "must exactly match the original response"
}

[Additional constraints]
1. When need_cot=false, return empty strings for cot.stage1_task_understanding, cot.stage4_relation_judgement, and cot.stage5_decision, and empty arrays for stage2_evidence_extraction and stage3_intent_candidates.
2. final_query must copy the original response exactly; do not rewrite it.
3. The reasoning summary must contain only observable evidence and concise judgments. Do not invent behaviors, brands, categories, or profile attributes.


==> prompts/relation_judge_system.txt <==
You are an evaluator of post-purchase product relationships. Determine whether a candidate search Query represents a plausible complement to an observed product, coordinates stylistically with that product, completes a usage scenario, or reflects a habitual product association. Base the judgment only on the supplied evidence and return the requested structured score.


==> prompts/relation_judge_user.txt <==
Given the user's behavior history and a candidate search Query, determine whether the Query is complementary to any product in the behavior sequence.

The following relation types are illustrative and should guide reasoning rather than be copied mechanically:
1. Functional complementarity: the additional product fills a functional gap or improves the use of the main product, such as hiking socks for hiking shoes.
2. Style consistency: the additional product's design, color, or material coordinates with that of the main product, such as a straw bag for a summer dress.
3. Scene completion: products jointly complete a usage scenario, such as a sofa, coffee table, rug, and lamp for a living room.
4. Logical association: the relation is causal, necessary, or habitual, such as a phone case or charger for a mobile phone.

Example 1
Main product: waterproof hiking shoes
Complementary products:
* UV-protective quick-drying sunglasses: protect the eyes during outdoor activity and suit athletic outdoor use.
* Professional outdoor backpack: carries trail supplies and shares the durability requirements of hiking footwear.
* Cushioned hiking socks: improve ventilation and reduce abrasion, directly complementing hiking shoes.
* Foldable trekking poles: reduce knee load and improve stability on long-distance hikes.
Relation analysis: these products jointly complete a hiking scenario and improve comfort, safety, and preparedness.

Example 2
Main product: premium semi-automatic espresso machine
Complementary products:
* Coffee grinder: freshly ground beans are essential to espresso preparation and functionally complement the machine.
* Ceramic or glass cup-and-saucer set: improves the serving experience and complements the machine's premium positioning.
* Milk pitcher or frother: supports latte and cappuccino preparation.
* Coffee beans with a specified origin or roast: provide the core consumable and enable preference-aware selection.
Relation analysis: together, these products complete a professional home-coffee preparation and serving setup.

[User behavior]
[Short-term intent signals within 24 hours]
Clicks: 10.92 hours ago clicked "thick hanging facial tissue"; 10.92 hours ago clicked "thick hanging facial tissue"; 10.93 hours ago clicked "thick hanging facial tissue"; 10.94 hours ago clicked "large-size value-pack facial tissue"; 10.95 hours ago clicked "bulk-pack tissue"; 10.97 hours ago clicked "full-case mini-pack tissue"; 10.97 hours ago clicked "Camellia hanging tissue value pack"; 10.98 hours ago clicked "large-pack tissue"; 10.98 hours ago clicked "Cloud Soft tissue"; 10.98 hours ago clicked "Cloud Soft tissue"; 11.01 hours ago clicked "thick hanging facial tissue"; 11.01 hours ago clicked "thick hanging facial tissue"; 11.02 hours ago clicked "thick hanging tissue"; 11.04 hours ago clicked "large multilayer hanging tissue"; 11.05 hours ago clicked "large-size hanging tissue"; 11.05 hours ago clicked "large-size hanging tissue"; 11.07 hours ago clicked "300-sheet hanging tissue"; 11.09 hours ago clicked "thick hanging tissue"; 11.09 hours ago clicked "thick hanging tissue"
Purchases: 0.92 hours ago purchased a prepaid mobile top-up
Favorites: none
Cart additions: 11.01 hours ago added "thick hanging facial tissue"; 11.05 hours ago added "large-size hanging tissue"; 11.09 hours ago added "thick hanging tissue"

[Aggregated behavior within 7 days]
Searches: large-pack large-size facial tissue -> 2600 g tissue bundle -> 210x210 large tissue -> L-size full-case tissue -> L-size facial tissue -> loose cotton short-sleeve women's T-shirt -> blue-and-white patchwork women's dress -> white printed women's T-shirt -> women's fashion flagship store -> women's apparel flagship store -> homemade ice-pop molds -> video membership
Purchases: slim Lyocell skirt
Cart additions: thick hanging tissue -> large-size hanging tissue -> thick hanging tissue
Clicks: thick hanging tissue x3 -> large-size value-pack tissue -> bulk-pack tissue -> full-case mini-pack tissue -> hanging tissue value pack -> large-pack tissue -> soft facial tissue -> bamboo-pulp tissue -> extra-strong bulk tissue -> slim Lyocell skirt -> printed loose cotton summer T-shirt -> white cotton top -> slim Lyocell skirt -> printed loose cotton summer T-shirt x2 -> white cotton top x2 -> slim Lyocell skirt -> high-waisted cotton denim skirt -> color-block stainless-steel food container x2 -> food-grade disposable ice bags x3 -> food-grade DIY ice bag -> food-grade silicone ice-pop mold -> large-screen video membership x2
Content interests: thick hanging tissue -> color-block stainless-steel food container

Candidate search Query: "small cart that can climb stairs"

Based on the behavioral evidence, determine whether the candidate Query is complementary to any observed product. Return a score between 0 and 1, where 1 indicates a strong complementary relationship and 0 indicates no relationship. Explain the judgment first, then return the score.

Response format: {"reason":"explanation","score":"number between 0 and 1"}

